Frequency Domain Reservoir Computing

While the quadratic sequence-length bottleneck of transformers has fueled a resurgence in recurrent models, effectively capturing complex dynamics requires architectures that balance efficient training with highly expressive latent states. Echo State Networks (ESNs) offer a compelling approach by utilizing fixed recurrent weights to circumvent backpropagation through time, enabling a closed-form training solution. However, achieving the expressivity needed for complex tasks demands large reservoirs, exposing an $\mathcal{O}(N^2)$ state-update bottleneck that prevents ESNs from matching the scale of contemporary recurrent models. To address this limitation, we introduce Frequency Domain Reservoir Computing (FRESCO), an ESN architecture operating entirely in the frequency domain while avoiding domain-shift overheads to achieve $\mathcal{O}(N)$ complexity for dense, non-linear updates via structured circulant recurrence. By employing a novel dimensional zero-padding input embedding, a packed frequency-domain readout, and a natively applied frequency-domain non-linearity, FRESCO drastically reduces computational costs and energy consumption of training and inference. Furthermore, FRESCO achieves competitive predictive performance on memory benchmarks, sequential classification, and multivariate long-horizon forecasting, offering a scalable and energy-efficient path forward for dense recurrent architectures.

==> data/data_bench_input_embedding.csv <==
N,Nx,time_matmul_sd_ns,time_matmul_fd_ns,time_zeropad_nrm_ns,time_zeropad_dim_ns
512,2,293.23308270676694,327.32751091703057,580.6010928961749,213.22115384615384
1024,4,793.8144329896908,1037.5,1241.6,225.33632286995515
2048,8,2675.8888888888887,1604.2,2657.3333333333335,281.7695035460993
4096,16,9750.0,3833.375,5847.166666666667,368.3252427184466
8192,32,44917.0,11292.0,13500.0,519.53125
16384,64,40000.0,40541.0,31291.0,805.1948051948052
32768,128,223167.0,216166.0,87458.0,1812.5
65536,256,1.105167e6,1.097542e6,155375.0,3906.25
131072,512,4.66575e6,4.674167e6,414541.0,8319.333333333334
262144,1024,1.8714083e7,1.8857875e7,1.070209e6,17166.0

==> data/data_bench_readout.csv <==
N,Nx,time_readout_sd_blas_ns,time_readout_fd_blas_ns,time_readout_fd_loop_ns
512,2,2967.5555555555557,3125.0,535.2751322751323
1024,4,3312.5,3604.125,1087.5
2048,8,7406.25,7986.333333333333,2222.222222222222
4096,16,15375.0,16542.0,5180.5
8192,32,40458.0,42875.0,23917.0
16384,64,148209.0,152125.0,88167.0
32768,128,378084.0,390041.0,857875.0
65536,256,3.681e6,3.728375e6,6.252875e6
131072,512,1.1155292e7,1.0855375e7,3.0951792e7
262144,1024,5.9252e7,5.6449416e7,1.52221875e8

==> data/data_bench_recurrent_update.csv <==
N,Nx,time_matmul_sd_ns,time_sparse_sd_ns,time_recurrent_fd_ns
512,2,36541.0,5111.0,379.51231527093597
1024,4,123500.0,11334.0,424.20603015075375
2048,8,434375.0,21833.0,629.4117647058823
4096,16,1.727375e6,50625.0,913.1944444444445
8192,32,5.805917e6,144833.0,1595.8
16384,64,2.0890166e7,707833.0,2847.222222222222
32768,128,9.0551458e7,2.616416e6,5472.166666666667
65536,256,NaN,9.883167e6,10583.0
131072,512,NaN,3.8934042e7,20916.0
262144,1024,NaN,1.50482833e8,41750.0
